The Swift Bulge Survey: Motivation, Strategy, and First X-ray Results

Very faint X-ray transients (VFXTs) are X-ray transients with peak X-ray luminosities ($L_X$) of $L_X\lesssim10^{36}$ erg/s, which are not well-understood. We carried out a survey of 16 square degrees of the Galactic Bulge with the Swift Observatory, using short (60 s) exposures, and returning every 2 weeks for 19 epochs in 2017-18 (with a gap from November 2017 to February 2018, when the Bulge was in sun-constraint). Our main goal was to detect and study VFXT behaviour in the Galactic Bulge across various classes of X-ray sources. In this work, we explain the observing strategy of the survey, compare our results with the expected number of source detections per class, and discuss the constraints from our survey on the Galactic VFXT population. We detected 91 X-ray sources, 25 of which have clearly varied by a factor of at least 10. 45 of these X-ray sources have known counterparts: 17 chromospherically active stars, 12 X-ray binaries, 5 cataclysmic variables (and 4 candidates), 3 symbiotic systems, 2 radio pulsars, 1 AGN, and a young star cluster. The other 46 are of previously undetermined nature. We utilize X-ray hardness ratios, searches for optical/infrared counterparts in published catalogs, and flux ratios from quiescence to outburst to constrain the nature of the unknown sources. Of these 46, 7 are newly discovered hard transients, which are likely VFXT X-ray binaries. Furthermore, we find strong new evidence for a symbiotic nature of 4 sources in our full sample, and new evidence for accretion power in 6 X-ray sources with optical counterparts. Our findings indicate that a large subset of VXFTs is likely made up of symbiotic systems.

==> sbs_catalog_columns_readme.txt <==
SBS X: Number in the Swift Bulge Survey Catalog
Swift: Official Swift designation
Alt. ID: Alternative identification (e.g., in SIMBAD)
Object_Type: Nature of the X-ray source (More details in the manuscript)
Comment: Comment on the nature and behavior of the source
Detection_Flag: Quality of the detection as determined by the Swift/XRT analysis pipeline
RA: Source coordinates (right ascension) in degrees 
Dec: Source coordinates (declination) in degrees 
Pos_err: 90% uncertainty radius on source localization
Peak_Rate: Peak net count rate in the SBS data (ct/s in the 0.3-10 keV band)
Peak_Rate_err: 1-sigma uncertainty on the Peak net count rate in the SBS data (ct/s in the 0.3-10 keV band)
Hardness: Source spectral hardness; defined as number of source counts with E>1.5 keV over total number of source counts.
Hardness_ler: 1-sigma lower uncertainty on source spectral hardness; calculated assuming Poissonian processes (Gehrels 1986).
Hardness_uer: 1-sigma upper uncertainty on source spectral hardness; calculated assuming Poissonian processes (Gehrels 1986).
N_detect: Number of SBS epochs in which the source is detected
N_obs: Number of SBS epochs in which the source area is covered
Var_Sigma: Significance of source flux variation in the SBS data; determined as the ratio of difference between highest observed flux and lowest flux (or flux upper limit) over 1-$\sigma$ uncertainty in flux
nh: Best-fit hydrogen column density for the merged source spectrum (in cm^-2)
nh-: lower 90% uncertainty on hydrogen column density (in cm^-2)
nh+: upper 90% uncertainty on hydrogen column density (in cm^-2)
pl_index: best-fit photon index for the merged source spectrum
pl_index-: lower 90% uncertainty on the photon index
pl_index+: upper 90% uncertainty on the photon index
avg_unabs_flx: best-fit unabsorbed flux  for the merged source spectrum (erg/s/cm2, in the 0.3-10 keV band)
avg_unabs_flx-: lower 90% uncertainty on the unabsorbed flux (erg/s/cm2, in the 0.3-10 keV band)
avg_unabs_flx+: upper 90% uncertainty on the unabsorbed flux (erg/s/cm2, in the 0.3-10 keV band)
avg_abs_flx: best-fit absorbed flux  for the merged source spectrum (erg/s/cm2, in the 0.3-10 keV band)
avg_abs_flx-:  lower 90% uncertainty on the absorbed flux (erg/s/cm2, in the 0.3-10 keV band)
avg_abs_flx+:  upper 90% uncertainty on the absorbed flux (erg/s/cm2, in the 0.3-10 keV band)
peak_abs_flx: peak absorbed flux, estimated based on the peak count rate assuming the best-fit model parameters for the merged source spectrum (erg/s/cm2, in the 0.3-10 keV band)
peak_abs_flx_er: 1-sigma uncertainty on peak absorbed flux, estimated based on the peak count rate (uncertainty) assuming the best-fit model parameters for the merged source spectrum (erg/s/cm2, in the 0.3-10 keV band)
Chandra_Name: Chandra designation for a counterpart (from CSC v2; Evans et al. 2010) identified within the SBS source error circle
Chandra_ACIS_Flux: Cataloged ACIS flux in the "broad" band (in erg/s/cm2, in the 0.5-7 keV band)
Chandra_ACIS_Flux_lolim: Cataloged lower bound ACIS flux in the "broad" band (in erg/s/cm2, in the 0.5-7 keV band)
Chandra_ACIS_Flux_hilim: Cataloged upper bound ACIS flux in the "broad" band (in erg/s/cm2, in the 0.5-7 keV band)
Chandra_HRC_Flux: Cataloged HRC flux in the "wide" band (in erg/s/cm2, in the 0.1-10 keV band)
Chandra_HRC_Flux_lolim: Cataloged lower bound HRC flux in the "wide" band (in erg/s/cm2, in the 0.1-10 keV band)
Chandra_HRC_Flux_hilim: Cataloged upper bound HRC flux in the "wide" band (in erg/s/cm2, in the 0.1-10 keV band)
XMM_Name: XMM-Newton designation for a counterpart (from 3XMM-DR8; Zolotukhin et al. 2017) identified within the SBS source error circle
XMM_EPIC_Flux: Cataloged XMM-Newton/EPIC flux averaged among all EPIC cameras (in erg/s/cm2, in the 0.2-12 keV band)
XMM_EPIC_Flux_err: Cataloged statistical uncertainty on the XMM-Newton/EPIC flux (in erg/s/cm2, in the 0.2-12 keV band)
XMM_var_chi2prob: Cataloged chi2 probability (based on the null hypothesis) that the time series of the source, as detected by any of the cameras, can be explained by a constant flux.
flx_ratio_SBS_ACIS: Flux ratio between the peak flux in the SBS and the cataloged ACIS flux (calculated in the 0.5-7 keV band).
flx_ratio_SBS_ACIS_er: 1-sigma uncertainty on the flux ratio between the peak flux in the SBS and the cataloged ACIS flux (calculated in the 0.5-7 keV band).
flx_ratio_SBS_HRC: Flux ratio between the peak flux in the SBS and the cataloged HRC flux (calculated in the 0.5-7 keV band).
flx_ratio_SBS_HRC_er: 1-sigma uncertainty on the flux ratio between the peak flux in the SBS and the cataloged HRC flux (calculated in the 0.1-10 keV band). 
flx_ratio_SBS_EPIC: Flux ratio between the peak flux in the SBS and the cataloged EPIC flux (calculated in the 0.2-12 keV band).
flx_ratio_SBS_EPIC_er: 1-sigma uncertainty on the flux ratio between the peak flux in the SBS and the cataloged EPIC flux (calculated in the 0.2-12 keV band).
Vmag: v-band magnitude of the likely optical counterpart
Kmag: k-band magnitude of the likely infrared counterpart
logFx/Fv: ratio of the average X-ray flux to the optical flux.

==> sbs_catalog_formatted.csv <==
SBS X,Swift,Alt.ID,Object_Type,Comment,Detection_Flag,RA,Dec,Pos_err,Peak_Rate,Peak_Rate_er,Hardness,Hardness_ler,Hardness_uer,n_detect,n_obs,var_sigma,nh,nh-,nh+,pl_index,pl_index-,pl_index+,avg_unabs_flx,avg_unabs_flx-,avg_unabs_flx+,avg_abs_flx,avg_abs_flx-,avg_abs_flx+,peak_abs_flx,peak_abs_flx_er,Chandra_Name,Chandra_ACIS_Flux,Chandra_ACIS_Flux_lolim,Chandra_ACIS_Flux_hilim,Chandra_HRC_Flux,Chandra_HRC_Flux_lolim,Chandra_HRC_Flux_hilim,XMM_Name,XMM_EPIC_Flux,XMM_EPIC_Flux_err,XMM_var_chi2prob,flx_ratio_SBS_ACIS,flx_ratio_SBS_ACIS_er,flx_ratio_SBS_HRC,flx_ratio_SBS_HRC_er,flx_ratio_SBS_EPIC,flx_ratio_SBS_EPIC_er,Vmag,Kmag,LogFx/Fv
1,J174702.6-285259,SAX J1747.0-2853,LMXB,"Burster, Transient NS-LMXB (Werner et al. 2004)",Good,266.76118,-28.8833,3.5,4.1,0.8,0.96,0.04,0.04,19,20,4.68,1.344E+23,2.523E+22,3.069E+22,2.13,0.46,0.52,3.44E-10,1.37E-10,4.23E-10,7.37E-11,2.93E-11,9.06E-11,5.33E-10,1.04E-10,2CXO J174702.5-285259,3.34E-15,1.54E-15,5.15E-15,nan,nan,nan,3XMM J174702.5-285259,8.51E-11,3.18E-13,0.00E+00,100364.3611,57677.0545,nan,nan,7.529943567,1.469841409,nan,nan,nan
2,J174621.1-284342,1E 1743.1-2843,LMXB,NS-LMXB candidate (Lotti et al. 2016),Good,266.58812,-28.7284,3.5,1.22,0.15,0.97,0.04,0.04,15,15,2.22,2.494E+23,5.501E+22,6.232E+22,1.09,0.53,0.56,2.45E-10,5.14E-11,1.39E-10,1.04E-10,2.19E-11,5.91E-11,2.57E-10,3.16E-11,2CXO J174621.1-284343,5.03E-11,5.02E-11,5.05E-11,nan,nan,nan,3XMM J174621.0-284343,1.30E-10,1.04E-13,5.56E-08,2.255096602,0.277449852,nan,nan,2.832250692,0.348190816,nan,nan,nan
3,J174627.1-271122,HD 316264,Ecl-Bin,"Algol type, Gaia Parallax 6.5838+/-0.1913 mas, negligible optical loading",Reasonable,266.61314,-27.1897,8.8,0.041,0.019,0.17,0.13,0.31,nan,nan,nan,7.419E+20,7.149E+20,3.763E+21,2.60,1.08,1.05,1.74E-12,1.01E-12,3.03E-12,1.25E-12,7.27E-13,2.18E-12,1.17E-12,5.43E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.77,nan,-2.253072388
4,J174430.5-274600,IGR J17445-2747,LMXB,This work and other SBS papers,Good,266.12713,-27.7667,5.4,0.53,0.16,0.83,0.13,0.13,4,14,3.07,3.225E+21,3.189E+21,4.520E+22,0.33,0.57,1.63,4.90E-12,1.54E-12,3.45E-12,4.75E-12,1.49E-12,3.35E-12,6.17E-11,1.86E-11,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5,J174042.8-281807,SLX 1737-282,LMXB,"Burster, NS-LMXB, UCXB candidate (intZand et al. 2002, 2007)",Good,265.17861,-28.302,3.7,0.46,0.1,0.88,0.07,0.07,12,14,3.08,2.701E+22,7.095E+21,7.312E+21,1.91,0.37,0.41,3.92E-11,8.93E-12,1.90E-11,1.81E-11,4.12E-12,8.77E-12,3.74E-11,8.13E-12,2CXO J174042.8-281808,4.18E-11,4.16E-11,4.21E-11,nan,nan,nan,,nan,nan,nan,0.654221433,0.142307467,nan,nan,nan,nan,nan,nan,nan
6,J174240.0-274455,V* V2606 Oph/GRS 1739-278,LMXB?,"BH-XRB candidate (Tetarenko+16), companion could be a B-star or a K giant",Good,265.66678,-27.7487,3.9,0.94,0.24,0.85,0.04,0.04,17,17,2.68,2.469E+22,4.779E+21,5.532E+21,1.54,0.27,0.27,5.94E-11,6.39E-12,1.04E-11,3.63E-11,3.91E-12,6.37E-12,8.60E-11,2.20E-11,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7,J174230.3-284454,HD 160682/CXOGSG J174230.3-284455,Ecl-Bin,"Beta Lyra type, Gaia Parallax 11.38+/-0.05 mas, negligible optical loading",Good,265.62663,-28.7484,4.2,0.12,0.06,0.21,0.07,0.09,12,13,0.32,3.477E+21,1.705E+21,1.578E+21,3.38,0.72,0.50,5.65E-12,2.82E-12,4.89E-12,1.33E-12,6.65E-13,1.15E-12,3.14E-12,1.57E-12,2CXO J174230.3-284455,1.52E-12,1.49E-12,1.55E-12,nan,nan,nan,,nan,nan,nan,1.945240724,0.973224107,nan,nan,nan,nan,9,nan,-2.533485481
8,J174354.8-294441,1E 1740.7-2942/Great Annihilator,LMXB?,"BH-XRB, LMXB vs HMXB unclear (e.g., see B. Tetarenko et al. 2016)",Good,265.97867,-29.745,3.5,2.3,0.4,0.98,0.03,0.03,16,16,3.92,1.497E+23,2.974E+22,3.553E+22,0.62,0.37,0.41,4.20E-10,4.34E-11,6.71E-11,2.61E-10,2.70E-11,4.17E-11,4.67E-10,8.12E-11,2CXO J174354.8-294443,nan,nan,nan,1.13E-11,1.12E-11,1.14E-11,3XMM J174354.7-294443,2.64E-10,4.97E-13,2.05E-08,nan,nan,41.24458423,7.178557567,2.586216675,0.449967428,nan,nan,nan
9,J174445.2-295045,XMMU J174445.5-295044,LMXB,Symbiotic XRB at ~3.1 kpc (Bahramian et al. 2014),Good,266.18842,-29.8459,4.3,0.32,0.1,0.86,0.17,0.17,4,16,1.57,2.177E+23,1.357E+23,1.648E+23,2.35,2.04,1.33,2.71E-11,2.11E-11,4.22E-10,3.37E-12,2.62E-12,5.24E-11,4.73E-11,1.48E-11,2CXO J174445.4-295045,3.39E-11,3.37E-11,3.40E-11,nan,nan,nan,3XMM J174445.4-295045,8.76E-13,2.15E-14,0.00E+00,0.836127132,0.261251821,nan,nan,65.96928362,20.67878414,nan,nan,nan
10,J174451.5-292042,KS 1741-293,LMXB,"Burster, Transient NS-LMXB (De Cesare et al. 2007)",Good,266.21483,-29.3452,3.9,4,0.8,0.91,0.09,0.09,3,14,4.65,3.777E+23,1.283E+23,1.097E+23,3.12,1.22,0.67,1.21E-09,1.08E-09,4.79E-09,2.37E-11,2.12E-11,9.39E-11,6.34E-10,1.27E-10,2CXO J174451.6-292042,3.95E-11,3.93E-11,3.96E-11,nan,nan,nan,3XMM J174451.6-292042,5.82E-14,3.96E-15,5.38E-01,9.72930066,1.945922839,nan,nan,13073.54578,2761.744238,nan,nan,nan
11,J174605.3-293053,H 1742-294/1A 1742-294,LMXB,"Burster, bright persistent NS-LMXB (Pavlinsky et al. 1994, Lutovinov et al. 2001)",Good,266.52225,-29.5148,3.5,15.3,2.2,0.99,0.03,0.03,13,13,4.58,1.113E+23,1.344E+22,1.456E+22,2.12,0.29,0.27,4.36E-09,1.17E-09,2.09E-09,1.03E-09,2.78E-10,4.96E-10,1.87E-09,2.69E-10,2CXO J174605.2-293053,nan,nan,nan,1.35E-11,1.31E-11,1.39E-11,3XMM J174605.2-293054,5.17E-10,9.71E-13,0.00E+00,nan,nan,138.1248545,20.28758917,4.30661056,0.619454425,nan,nan,nan
12,J174725.8-300001,SLX 1744-299,LMXB,"Burster, persistent NS-LMXB (Skinner et al. 1990)",Good,266.85785,-30.0003,3.5,5.6,0.8,0.98,0.04,0.04,13,13,5.64,8.894E+22,1.516E+22,1.700E+22,2.56,0.42,0.47,1.24E-09,5.46E-10,1.56E-09,1.73E-10,7.60E-11,2.18E-10,5.60E-10,8.00E-11,2CXO J174725.8-300001,nan,nan,nan,5.88E-12,5.84E-12,5.92E-12,3XMM J174725.8-300001,1.69E-10,2.20E-13,0.00E+00,nan,nan,95.23125426,13.62219834,3.7446995,0.534928627,nan,nan,nan
13,J174715.4-295801,Mouse Nebula/3XMM J174715.6-295800,Nebula,"Suspected PWN, Eextended (Mori et al. 2005 and references therein)",Good,266.81448,-29.967,5.2,0.16,0.08,0.90,0.11,0.11,14,17,1.08,1.084E+22,9.599E+21,1.326E+22,0.74,0.70,0.80,9.07E-12,2.03E-12,2.95E-12,8.04E-12,1.80E-12,2.61E-12,1.75E-11,8.74E-12,2CXO J174715.2-295801X,nan,nan,nan,nan,nan,nan,3XMM J174715.6-295800,9.04E-12,6.57E-14,1.51E-01,nan,nan,nan,nan,2.511935008,1.256100092,nan,nan,nan
14,J174726.0-300241,SLX 1744-300,LMXB,"Burster, persistent NS-LMXB (Pavlinsky et al. 1994)",Good,266.85867,-30.0449,3.5,6.5,1,0.98,0.04,0.04,15,15,5.13,7.188E+22,1.367E+22,1.514E+22,1.93,0.40,0.40,7.67E-10,2.09E-10,4.65E-10,2.64E-10,7.20E-11,1.60E-10,7.23E-10,1.11E-10,2CXO J174726.0-300241,nan,nan,nan,9.62E-12,9.57E-12,9.68E-12,3XMM J174726.0-300241,7.76E-11,1.28E-13,0.00E+00,nan,nan,75.11849925,11.56455157,11.0422252,1.698901152,nan,nan,nan
15,J174642.5-312954,,,,Good,266.67733,-31.4985,6.9,0.23,0.09,0.00,0.00,0.24,1,14,1.15,3.848E+19,2.513E+19,1.508E+20,3.77,0.49,0.19,2.10E-13,1.12E-13,1.47E-13,2.02E-13,1.07E-13,1.41E-13,6.35E-12,2.48E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
16,J174917.4-303548,HD 161852/ GBS CX205,OL,"F2 IV/V, high PM, V 6.64, entirely optical loading",Good,267.32263,-30.5969,5,0.1,0.06,0.09,0.07,0.19,2,16,-1.28,2.788E+20,2.590E+20,1.075E+21,3.23,0.70,0.58,5.63E-13,2.04E-13,4.65E-13,4.50E-13,1.63E-13,3.72E-13,2.63E-12,1.58E-12,2CXO J174917.2-303550,8.33E-14,5.34E-14,1.12E-13,nan,nan,nan,,nan,nan,nan,19.16063605,13.38902085,nan,nan,nan,nan,nan,nan,nan
17,J173506.5-292930,,,,Reasonable,263.77712,-29.4918,12.2,0.042,0.018,0.25,0.16,0.26,nan,nan,nan,6.900E+20,6.665E+20,1.177E+23,0.89,1.28,1.65,2.84E-13,1.98E-13,6.83E-13,2.77E-13,1.93E-13,6.66E-13,3.11E-12,1.33E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
18,J173728.3-290803,GRS 1734-292,AGN,"Seyfert 1, optically confirmed (Marti et al. 1998), GBS CX2",Good,264.36826,-29.1342,3.6,1.36,0.28,0.91,0.04,0.04,12,12,3.07,2.699E+22,5.785E+21,6.344E+21,1.38,0.25,0.28,6.87E-11,6.78E-12,1.12E-11,4.52E-11,4.46E-12,7.37E-12,1.36E-10,2.81E-11,2CXO J173728.3-290801,1.13E-11,1.10E-11,1.17E-11,nan,nan,nan,3XMM J173728.4-290803,5.79E-11,1.97E-13,5.95E-01,7.833015447,1.633540491,nan,nan,2.861388534,0.588945985,nan,nan,nan
19,J173518.1-285602,,,,Good,263.82547,-28.9341,7.3,0.22,0.04,0.00,0.00,0.24,1,10,1.11,4.505E+19,3.184E+19,2.447E+20,3.68,0.62,0.27,4.02E-13,2.33E-13,2.85E-13,3.83E-13,2.23E-13,2.72E-13,6.03E-12,1.10E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
20,J173931.3-290953,HD 316072,Star,"G9III, Rot. Variable, V 9.925, negligible optical loading",Good,264.88043,-29.1649,4.3,0.27,0.09,0.38,0.10,0.11,3,8,0.56,4.725E+21,1.886E+21,2.024E+21,3.31,0.63,0.52,9.57E-12,4.57E-12,9.38E-12,1.98E-12,9.47E-13,1.94E-12,7.57E-12,2.52E-12,2CXO J173931.2-290952,8.14E-13,7.81E-13,8.46E-13,nan,nan,nan,3XMM J173931.2-290953,3.12E-12,3.59E-14,2.99E-02,8.876850085,2.980270652,nan,nan,2.460081425,0.820515596,9.9,nan,-1.790846754
21,J175233.8-290948,Swift J175233.6-290952,LMXB?,This work and other SBS papers,Good,268.14117,-29.1636,4.2,0.109,0.026,0.86,0.08,0.08,8,22,1.80,3.568E+21,3.375E+21,5.958E+21,0.49,0.37,0.43,2.08E-12,3.59E-13,4.29E-13,1.99E-12,3.44E-13,4.11E-13,1.17E-11,2.79E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
22,J175322.5-290539,[JBN2011] 151,,only detected in the stack,Good,268.34376,-29.0942,6.2,0.0042,0.0018,0.72,0.17,0.18,nan,nan,nan,6.414E+22,6.405E+22,2.593E+23,0.08,0.89,2.69,8.90E-13,4.14E-13,7.19E-12,7.36E-13,3.42E-13,5.94E-12,8.23E-13,3.53E-13,2CXO J175322.5-290535,2.57E-13,1.87E-13,3.28E-13,nan,nan,nan,,nan,nan,nan,1.346834974,0.685287438,nan,nan,nan,nan,nan,nan,nan
24,J175253.2-292210,[JBN2011] 17,,,Good,268.22188,-29.3695,6.8,0.06,0.05,0.65,0.17,0.19,2,13,1.35,1.686E+22,1.673E+22,6.064E+22,1.08,1.32,2.04,1.74E-12,8.12E-13,9.86E-12,1.37E-12,6.41E-13,7.78E-12,6.08E-12,5.06E-12,2CXO J175253.0-292209,6.39E-13,5.63E-13,7.16E-13,nan,nan,nan,,nan,nan,nan,5.937445228,4.997699205,nan,nan,nan,nan,nan,nan,nan
26,J175244.5-285850,[JBN2011] 201,,,Good,268.18569,-28.9807,5.3,0.06,0.05,0.53,0.15,0.17,2,25,1.35,2.513E+21,2.471E+21,1.445E+22,1.25,0.84,1.40,2.40E-13,1.15E-13,2.93E-13,2.13E-13,1.03E-13,2.61E-13,3.91E-12,3.26E-12,2CXO J175244.5-285852,8.83E-14,5.83E-14,1.17E-13,nan,nan,nan,,nan,nan,nan,31.37313554,28.23037895,nan,nan,nan,nan,nan,nan,nan
27,J175229.4-291635,OGLE BLG195.7 120277,Star?,"RR Lyr? only detected in the stack, negligible optical loading",Good,268.12271,-29.2765,8.5,0.0023,0.0009,0.70,0.16,0.17,nan,nan,nan,2.724E+23,1.780E+23,1.962E+23,2.65,2.18,1.10,5.62E-12,4.96E-12,6.39E-11,3.61E-13,3.19E-13,4.10E-12,3.48E-13,1.36E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29,J174133.8-284033,CXOGBS J174133.7-284033,CV,Wevers et al. 2017,Good,265.39095,-28.6759,4.7,0.06,0.04,0.56,0.17,0.19,5,17,-1.06,9.634E+20,9.361E+20,4.941E+21,1.13,0.51,0.76,1.48E-12,4.95E-13,7.27E-13,1.40E-12,4.70E-13,6.91E-13,3.83E-12,2.55E-12,2CXO J174133.7-284034,4.77E-13,4.55E-13,5.00E-13,nan,nan,nan,,nan,nan,nan,5.578520866,3.727687104,nan,nan,nan,nan,20.2,nan,2.032971929
30,J174535.6-290131,2XMMi J174535.5-290133/AX J1745.6-2901,LMXB,"Well known transient (Ponti et al. 2015, Degenaar 2012)",Good,266.39873,-29.0254,5.6,0.163,0.03,0.93,0.21,0.21,2,15,-0.08,4.573E+23,2.972E+23,3.552E+23,1.40,1.96,1.99,2.00E-11,1.39E-11,5.83E-10,4.93E-12,3.42E-12,1.44E-10,4.02E-11,7.40E-12,2CXO J174535.6-290133,5.93E-12,5.91E-12,5.96E-12,nan,nan,nan,3XMM J174535.4-290131,1.86E-11,2.70E-13,0.00E+00,2.749274628,0.506342512,nan,nan,3.249702344,0.59986946,nan,nan,nan
31,J174853.8-285933,HD 316308/CXO J174854.0-285930,Star,"K0, V 9.57, negligible optical loading",Good,267.22458,-28.9927,8.8,0.22,0.11,0.08,0.06,0.16,1,12,0.89,9.003E+19,7.391E+19,5.647E+20,2.76,0.82,0.81,4.24E-13,1.67E-13,2.57E-13,4.01E-13,1.57E-13,2.43E-13,6.09E-12,3.04E-12,2CXO J174854.1-285931,8.52E-14,7.47E-14,9.51E-14,nan,nan,nan,,nan,nan,nan,46.98067099,24.18431749,nan,nan,nan,nan,9.6,nan,-2.005525356
34,J174023.9-285647,AX J1740.4-2856/3XMM J174023.9-285652,Star,"Two bright stars within the error circle, G~12-14, negligible optical loading",Good,265.09973,-28.9466,6.1,0.08,0.05,0.22,0.10,0.15,6,14,-0.04,1.558E+20,1.384E+20,1.157E+21,2.34,0.57,0.79,9.29E-13,3.04E-13,5.19E-13,8.70E-13,2.84E-13,4.86E-13,2.43E-12,1.52E-12,,nan,nan,nan,nan,nan,nan,3XMM J174023.9-285652,4.17E-13,6.56E-15,1.23E-04,nan,nan,nan,nan,6.584669796,4.115521131,13,nan,-1.045288257
35,J174008.9-284724,AX J1740.1-2847/CXOGBS CX5,CV,Intermediate polar,Good,265.03744,-28.7902,6,0.1,0.05,0.82,0.16,0.17,8,14,0.71,3.074E+20,2.861E+20,5.009E+21,-0.42,0.40,0.47,4.68E-12,1.43E-12,1.75E-12,4.68E-12,1.43E-12,1.74E-12,1.64E-11,8.20E-12,2CXO J174009.1-284725,2.08E-12,1.90E-12,2.27E-12,nan,nan,nan,3XMM J174009.0-284725,4.52E-12,6.51E-14,1.96E-36,3.308781304,1.680083056,nan,nan,5.654297199,2.827217085,nan,nan,nan
36,J174241.7-262156,,,,Good,265.67395,-26.3657,6.5,0.11,0.06,0.08,0.07,0.17,2,11,-1.16,4.934E+19,3.573E+19,2.044E+20,3.75,0.54,0.21,2.18E-13,9.47E-14,1.35E-13,2.06E-13,8.99E-14,1.28E-13,3.03E-12,1.65E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
37,J174454.4-265059,,,,Good,266.22667,-26.8498,13,0.19,0.08,0.18,0.12,0.20,1,3,0.53,3.948E+19,2.653E+19,1.489E+20,3.52,0.83,0.41,1.65E-12,7.58E-13,1.03E-12,1.59E-12,7.30E-13,9.87E-13,5.17E-12,2.18E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
38,J174947.8-285508,,,"VLA src 15"" away (Lazio et al. 2008)",Good,267.44947,-28.9191,5.1,0.09,0.05,0.13,0.10,0.24,2,13,-0.41,4.486E+19,3.181E+19,2.224E+20,3.60,0.70,0.33,2.11E-13,1.13E-13,1.63E-13,2.02E-13,1.08E-13,1.56E-13,2.46E-12,1.37E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
39,J174848.9-291557,OGLE BLG-ECL-116765,Ecl-Bin,"Gaia parallax 0.5127+/-0.1538 mas, negligible optical loading",Good,267.20414,-29.2661,6,0.1,0.06,0.40,0.18,0.24,2,16,-0.26,1.235E+21,1.214E+21,6.598E+22,1.20,1.60,1.92,3.65E-13,2.94E-13,1.33E-12,3.41E-13,2.75E-13,1.24E-12,6.22E-12,3.73E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,17.9,nan,1.323511006
44,J174732.4-275003,V* X Sgr,OL,"Ceph, F7II, V=4.54, entirely optical loading",Good,266.88506,-27.8343,6.8,0.19,0.11,0.00,0.00,0.18,3,13,1.25,6.561E+19,5.128E+19,2.941E+20,3.74,0.44,0.22,2.90E-13,1.04E-13,1.52E-13,2.71E-13,9.72E-14,1.42E-13,5.20E-12,3.01E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
45,J174640.1-292336,HD 161408/3XMM J174640.1-292322,OL,"K5III, V=7.89, significant optical loading",Good,266.66719,-29.3933,5,0.147,0.027,0.00,0.00,0.13,2,13,0.51,1.458E+20,1.290E+20,8.176E+20,3.44,0.61,0.44,8.23E-13,2.92E-13,5.24E-13,7.20E-13,2.56E-13,4.58E-13,3.92E-12,7.21E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
46,J174214.8-291458,Swift J174214-291501,Star,This work and other SBS papers (Shaw concludes M star),Good,265.56183,-29.2497,5,0.06,0.03,0.33,0.13,0.16,5,13,0.44,6.427E+20,6.170E+20,2.214E+21,2.53,0.67,1.03,5.94E-13,2.19E-13,6.58E-13,4.51E-13,1.67E-13,5.00E-13,1.74E-12,8.72E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.9,nan,-1.228453519
47,J173826.2-290150,CXOGBS J173826.1-290149/ CXOGBS CX7,Star,"Rot. Variable, V 11.19, K0V, negligible optical loading. Pre-MS.",Good,264.60934,-29.0308,4.4,0.15,0.07,0.25,0.10,0.14,7,8,1.09,2.829E+21,2.139E+21,1.830E+21,3.21,0.89,0.61,2.98E-12,1.54E-12,3.29E-12,9.15E-13,4.73E-13,1.01E-12,3.99E-12,1.86E-12,2CXO J173826.2-290149,8.87E-13,8.46E-13,9.25E-13,nan,nan,nan,3XMM J173826.2-290150,1.40E-12,5.79E-14,0.00E+00,4.163024305,1.952286124,nan,nan,2.883996395,1.35144366,11.2,nan,-1.54924485
48,J173629.1-291030,HD 315992/CXOGBS CX10,Star,"F, V 10.12, negligible optical loading",Good,264.12158,-29.1751,4.8,0.15,0.06,0.38,0.14,0.18,3,10,0.48,3.422E+21,2.541E+21,2.843E+21,2.52,0.77,0.81,2.57E-12,9.52E-13,3.15E-12,1.22E-12,4.52E-13,1.49E-12,5.17E-12,2.07E-12,2CXO J173629.0-291028,3.17E-13,2.71E-13,3.62E-13,nan,nan,nan,3XMM J173629.1-291029,1.54E-12,8.72E-14,6.18E-01,14.66030724,6.250122311,nan,nan,3.494756243,1.411807892,10.13,nan,-1.864257522
54,J175553.7-281632,OGLE BLG504.14 157126/CXOGBS J175553.2-281633,LMXB?/CV?,"Ellipsoidal variable, Classification from the GBS (Torres et al. 2014)",Good,268.97399,-28.2757,7.9,0.042,0.026,0.57,0.26,0.31,1,15,-1.48,2.774E+21,2.737E+21,5.688E+22,0.91,1.15,2.02,5.94E-13,3.92E-13,1.54E-12,5.53E-13,3.66E-13,1.44E-12,3.42E-12,2.12E-12,2CXO J175553.2-281633,8.19E-14,5.41E-14,1.08E-13,nan,nan,nan,,nan,nan,nan,26.83354149,18.95047085,nan,nan,nan,nan,16.4,nan,0.464153074
55,J174034.4-293743,TYC 6839-501-1/1SXPS J174034.5-293744,Star,"V 11.26, negligible optical loading",Good,265.14335,-29.6286,4.4,0.12,0.05,0.13,0.07,0.11,7,13,0.70,3.675E+21,1.752E+21,1.777E+21,3.36,0.72,0.49,4.22E-12,2.08E-12,3.81E-12,9.76E-13,4.81E-13,8.82E-13,3.18E-12,1.32E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.3,nan,-1.608119506
60,J175047.1-311629,GRS 1747-312 (Terzan 6),LMXB,Transient eclipsing bursting NS-LMXB in globular cluster Terzan 6 (IntZand et al. 2001),Good,267.69655,-31.2748,3.5,1.5,0.0135,0.83,0.33,0.35,2,4,-0.35,2.446E+22,8.281E+21,1.115E+22,1.31,0.43,0.48,1.01E-10,1.57E-11,2.80E-11,6.94E-11,1.08E-11,1.93E-11,1.51E-10,1.36E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
63,J174705.3-280858,V* BN Sgr/CXO J174705.3-280859,Ecl-Bin,"Algol type, Gaia Parallax 2.9280+/-0.0834 mas, negligible optical loading",Good,266.77245,-28.1497,6,0.11,0.023,0.28,0.12,0.15,5,14,0.62,4.091E+21,3.857E+21,4.399E+21,2.52,1.02,1.04,1.75E-12,8.18E-13,3.27E-12,7.87E-13,3.67E-13,1.47E-12,3.94E-12,8.24E-13,2CXO J174705.3-280859,2.65E-13,2.58E-13,2.71E-13,nan,nan,nan,3XMM J174705.3-280859,4.40E-13,7.94E-15,7.18E-07,13.35877347,2.813126528,nan,nan,9.356616058,1.96369757,9.42,nan,-2.266393565
64,J174000.9-282230,,,,Good,265.00385,-28.375,5.6,0.07,0.04,0.31,0.14,0.19,1,17,-1.49,2.166E+20,1.993E+20,4.717E+21,1.69,1.00,1.09,2.44E-13,1.35E-13,3.11E-13,2.35E-13,1.30E-13,3.00E-13,2.89E-12,1.65E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
66,J174528.7-280917,[SBM2001]  48/1SXPS J174528.9-280921,,,Good,266.36966,-28.1549,7.3,0.05,0.03,0.75,0.27,0.29,1,15,-1.63,2.341E+22,1.881E+22,2.318E+22,2.99,1.53,0.83,2.99E-12,2.31E-12,1.21E-11,3.93E-13,3.03E-13,1.60E-12,2.59E-12,1.55E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
69,J174217.2-283707,[SBM2001]  23/CXO J174216.9-283707,,No star in opt or UKIDSS error circles,Good,265.57169,-28.6186,6.1,0.05,0.04,0.75,0.22,0.23,2,12,-1.50,2.695E+22,2.627E+22,3.565E+22,1.93,1.72,1.59,2.54E-12,1.46E-12,1.91E-11,1.15E-12,6.64E-13,8.68E-12,4.03E-12,3.23E-12,2CXO J174216.9-283707,3.53E-13,3.30E-13,3.76E-13,nan,nan,nan,,nan,nan,nan,8.398072952,6.740131899,nan,nan,nan,nan,nan,nan,nan
71,J175200.6-280117,V* KW Sgr,OL?,"M4Ia C, V~9.0-11.00, possible optical loading",Good,268.00284,-28.0217,5.4,0.19,0.04,0.00,0.00,0.19,3,12,1.55,1.185E+20,1.006E+20,6.881E+20,3.50,0.60,0.40,6.95E-13,2.77E-13,4.55E-13,6.21E-13,2.48E-13,4.06E-13,5.10E-12,1.07E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
76,J174016.1-290335,[FGW2010] 1/3XMM J174016.0-290338,CV,"AX J1740.2-2903, DQ Her star",Good,265.06734,-29.0598,4.8,0.2,0.08,0.83,0.18,0.19,5,14,1.54,7.306E+21,6.933E+21,1.202E+22,1.06,0.70,0.93,3.49E-12,1.00E-12,1.59E-12,2.99E-12,8.61E-13,1.36E-12,1.73E-11,6.90E-12,,nan,nan,nan,nan,nan,nan,3XMM J174016.1-290337,4.86E-12,4.91E-14,0.00E+00,nan,nan,nan,nan,4.367350967,1.747085676,19.1,nan,2.246789099
78,J175316.3-283811,[JBN2011] 46,,,Good,268.31805,-28.6364,6.6,0.03,0.03,0.50,0.26,0.33,1,16,-2.05,3.122E+21,3.067E+21,7.496E+21,2.18,1.13,1.33,6.09E-13,3.45E-13,1.20E-12,3.71E-13,2.11E-13,7.33E-13,1.19E-12,1.19E-12,2CXO J175316.4-283812,1.32E-13,1.03E-13,1.60E-13,nan,nan,nan,,nan,nan,nan,7.745677611,7.936826933,nan,nan,nan,nan,10.6,nan,-2.315183559
79,J175041.4-291644,2RXP J175041.2-291644/CXO J175040.9-291642,Star,HD 162120,Good,267.67267,-29.2791,6.9,0.06,0.05,0.00,0.00,0.24,3,11,-0.73,9.360E+20,9.030E+20,2.550E+21,3.21,0.89,0.64,5.60E-13,2.79E-13,9.47E-13,3.06E-13,1.53E-13,5.19E-13,1.53E-12,1.27E-12,2CXO J175041.0-291643,3.97E-14,3.33E-14,4.60E-14,nan,nan,nan,,nan,nan,nan,29.48070984,25.01730112,nan,nan,nan,nan,8,nan,-3.246445466
82,J174023.8-285521,HD 160319,OL,"Be Star (B3V), V=7.25, entirely optical loading",Good,265.09952,-28.9226,5.4,0.048,0.014,0.00,0.00,0.29,2,15,-1.41,2.201E+20,2.016E+20,1.498E+21,3.26,0.84,0.58,3.47E-13,1.65E-13,3.44E-13,2.90E-13,1.38E-13,2.87E-13,1.27E-12,3.70E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
83,J174208.2-295918,,,,Good,265.53432,-29.9884,6.8,0.05,0.04,0.86,0.31,0.32,1,17,-1.63,2.468E+22,2.386E+22,2.969E+22,2.50,1.88,1.23,2.25E-12,1.62E-12,1.45E-11,5.63E-13,4.06E-13,3.64E-12,3.14E-12,2.51E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
85,J175642.0-280349,HD 163318,OL,"A7III, V=5.763, entirely optical loading",Good,269.17541,-28.0636,6.9,0.06,0.03,0.00,0.00,0.24,2,10,-0.23,1.326E+20,1.159E+20,8.082E+20,3.50,0.80,0.41,2.06E-13,1.03E-13,2.08E-13,1.82E-13,9.07E-14,1.84E-13,1.61E-12,8.04E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
86,J174916.5-311516,HD 161853,OL,"Double/Multiple stars, V 7.97, entirely optical loading",Good,267.3188,-31.2547,5.8,0.06,0.04,0.08,0.07,0.17,4,17,-0.22,1.307E+21,1.265E+21,3.197E+21,2.76,0.81,0.96,6.26E-13,2.93E-13,1.08E-12,3.60E-13,1.69E-13,6.19E-13,1.68E-12,1.12E-12,2CXO J174916.6-311518,nan,nan,nan,9.32E-13,8.51E-13,1.01E-12,,nan,nan,nan,nan,nan,1.809718215,1.215922739,nan,nan,nan,nan,nan
91,J174333.8-283954,2CXO J174333.9-283953,AGN?,,Good,265.89112,-28.665,5.6,0.08,0.05,0.73,0.23,0.24,3,13,-0.54,1.261E+21,1.237E+21,7.299E+22,-0.05,0.75,1.47,2.19E-12,1.01E-12,1.91E-12,2.17E-12,9.99E-13,1.89E-12,1.10E-11,6.85E-12,2CXO J174333.9-283953,2.81E-13,2.57E-13,3.06E-13,nan,nan,nan,3XMM J174333.9-283953,1.36E-12,3.73E-14,1.63E-03,18.55896891,11.71213847,nan,nan,11.77753062,7.366045449,nan,nan,nan
92,J174142.0-283321,[SBM2001]  19,Star,"high PM, G 12.6256, negligible optical loading",Good,265.425,-28.556,6.3,0.09,0.022,0.14,0.11,0.27,1,15,-1.49,8.210E+19,6.755E+19,4.922E+20,3.28,0.80,0.56,3.51E-13,1.66E-13,2.37E-13,3.26E-13,1.55E-13,2.21E-13,2.42E-12,5.92E-13,2CXO J174141.7-283324,3.01E-13,2.83E-13,3.18E-13,nan,nan,nan,,nan,nan,nan,4.310350483,1.084132052,nan,nan,nan,nan,13,nan,-1.046184634
97,J174654.3-291538,XMMU J174654.1-291542,,"Degenaar et al. 2012, Spitzer 3.6u=10.7, symbiotic?",Good,266.72648,-29.2608,7.2,0.05,0.04,1.00,0.30,0.30,1,20,-1.63,8.477E+22,8.471E+22,3.344E+23,0.17,0.96,3.02,2.87E-12,1.66E-12,7.87E-11,2.24E-12,1.29E-12,6.15E-11,1.01E-11,8.06E-12,2CXO J174654.3-291541,6.69E-13,6.39E-13,6.99E-13,nan,nan,nan,3XMM J174654.3-291542,1.53E-12,3.61E-14,3.10E-02,6.305092041,5.050944954,nan,nan,9.941669443,7.959400943,nan,nan,nan
101,J174550.3-284920,Arches cluster,Cluster,"WR star, negligible optical loading",Good,266.45999,-28.8224,5.6,0.07,0.05,0.80,0.25,0.26,1,15,-1.48,4.122E+22,4.115E+22,4.737E+23,0.41,1.17,2.62,1.63E-12,1.63E-12,9.10E-12,1.35E-12,1.35E-12,7.56E-12,1.12E-11,8.01E-12,2CXO J174550.4-284919,1.00E-12,9.39E-13,1.06E-12,nan,nan,nan,3XMM J174550.4-284919,1.16E-12,6.24E-15,1.64E-02,5.440183188,3.900485466,nan,nan,13.62908916,9.731651412,nan,nan,nan
103,J174701.3-291308,2XMM J174700.7-291309,Star,Tycho,Reasonable,266.75549,-29.2189,7.4,0.009,0.004,0.67,0.30,0.34,nan,nan,nan,3.680E+21,3.595E+21,6.357E+21,2.65,1.17,1.08,5.56E-13,3.14E-13,1.57E-12,2.34E-13,1.32E-13,6.60E-13,2.99E-13,1.33E-13,2CXO J174700.8-291311,1.38E-13,1.25E-13,1.50E-13,nan,nan,nan,3XMM J174700.8-291310,1.61E-13,8.58E-15,1.30E-01,1.978597848,0.896930253,nan,nan,1.925700722,0.862178791,11.6,nan,-2.514764777
109,J175249.5-284010,[JBN2011] 164,,,Good,268.20654,-28.6697,5.4,0.05,0.04,0.71,0.29,0.31,1,13,-1.63,7.068E+21,7.020E+21,1.008E+23,0.48,1.07,1.99,6.60E-13,4.09E-13,1.53E-12,6.18E-13,3.83E-13,1.43E-12,5.85E-12,4.68E-12,2CXO J175249.3-284010,1.33E-13,8.95E-14,1.77E-13,nan,nan,nan,,nan,nan,nan,24.06864411,20.80521512,nan,nan,nan,nan,19,12.84,1.737304317
112,J174722.7-280908,CXOGCS J174722.9-280904/3XMM J174722.8-280904,Pulsar,"only detected in the stack, rotation-powered pulsar (Lin et al. 2012)",Reasonable,266.84464,-28.1523,8.7,0.012,0.005,1.00,0.30,0.30,nan,nan,nan,4.677E+22,4.666E+22,3.779E+23,0.14,0.97,2.83,2.06E-12,1.18E-12,3.40E-11,1.76E-12,1.01E-12,2.90E-11,2.17E-12,9.03E-13,2CXO J174722.8-280904,2.24E-13,2.08E-13,2.41E-13,nan,nan,nan,3XMM J174722.8-280904,5.73E-13,1.41E-14,6.78E-02,4.282082354,1.812328516,nan,nan,5.592466649,2.333816121,nan,nan,nan
113,J174522.1-281728,[SBM2001]  45,,,Good,266.34236,-28.2913,6.4,0.05,0.06,0.18,0.12,0.20,1,18,-2.05,6.795E+20,6.569E+20,6.429E+21,1.73,0.82,1.24,4.53E-13,2.40E-13,5.19E-13,4.07E-13,2.16E-13,4.67E-13,2.11E-12,2.53E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
114,J174656.2-303300,2CXO J174656.0-303259,,,Reasonable,266.73417,-30.5503,8,0.05,0.04,1.00,0.39,0.39,1,11,-1.63,8.394E+22,8.372E+22,2.000E+23,0.90,1.57,2.45,2.18E-12,1.34E-12,4.18E-11,1.42E-12,8.80E-13,2.74E-11,8.01E-12,6.41E-12,2CXO J174656.0-303259,3.80E-13,3.11E-13,4.49E-13,nan,nan,nan,,nan,nan,nan,10.78081689,8.845166683,nan,nan,nan,nan,nan,nan,nan
122,J173507.8-292952,2CXO J173508.2-292957,,,Reasonable,263.78272,-29.4978,12.3,0.06,0.04,0.27,0.15,0.21,2,15,-0.49,3.790E+21,3.737E+21,1.051E+22,1.79,1.05,1.53,6.76E-13,3.58E-13,1.54E-12,4.88E-13,2.59E-13,1.11E-12,3.04E-12,2.03E-12,2CXO J173508.2-292957,6.93E-13,6.24E-13,7.58E-13,nan,nan,nan,,nan,nan,nan,3.498173666,2.358338162,nan,nan,nan,nan,nan,nan,nan
124,J174917.8-283327,3XMM J174917.7-283329,,,Good,267.32435,-28.5576,6.3,0.06,0.04,0.64,0.21,0.24,2,22,-1.37,1.900E+23,1.895E+23,5.406E+23,0.63,1.42,2.63,3.06E-12,2.02E-12,8.89E-11,1.77E-12,1.17E-12,5.13E-11,1.30E-11,8.69E-12,,nan,nan,nan,nan,nan,nan,3XMM J174917.7-283329,2.47E-13,4.01E-14,nan,nan,nan,nan,nan,78.82691295,54.07303545,nan,nan,nan
129,J174151.2-270226,CXOGBS CX11,,,Good,265.46339,-27.0406,6.7,0.03,0.04,0.86,0.31,0.32,7,15,-0.96,1.016E+21,9.872E+20,1.212E+23,-0.17,0.64,1.21,2.09E-12,9.22E-13,2.00E-12,2.08E-12,9.16E-13,1.99E-12,4.38E-12,5.84E-12,2CXO J174151.3-270223,5.20E-13,3.57E-13,6.83E-13,nan,nan,nan,,nan,nan,nan,3.844705774,5.264761497,nan,nan,nan,nan,21,13.5,2.411077313
130,J174511.7-281931,HD 316203,OL,"M2, V=8.75, significant optical loading",Good,266.29902,-28.3254,6,0.085,0.024,0.00,0.00,0.16,2,14,-0.01,2.967E+20,2.761E+20,1.495E+21,3.24,0.82,0.58,4.40E-13,2.09E-13,4.83E-13,3.47E-13,1.65E-13,3.81E-13,2.23E-12,6.29E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
131,J174621.8-285205,V* V5068 Sgr/CXOGCS J174622.0-285201,Star,Long period variable? Chandra source is not consistent with V* V5068 Sgr,Reasonable,266.5912,-28.8681,5.5,0.04,0.012,0.69,0.20,0.22,7,15,-0.24,2.307E+23,2.244E+23,3.495E+23,1.06,1.77,2.30,5.00E-12,3.37E-12,1.43E-10,2.24E-12,1.51E-12,6.42E-11,8.27E-12,2.48E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
132,J174445.9-274732,[SBM2001]  38,,,Good,266.19156,-27.7925,6.6,0.05,0.05,0.33,0.27,0.49,3,14,0.62,2.510E+21,2.463E+21,8.617E+21,2.32,1.19,1.30,4.18E-13,2.56E-13,1.23E-12,2.48E-13,1.52E-13,7.27E-13,1.78E-12,1.78E-12,2CXO J174446.0-274732,2.52E-13,2.32E-13,2.71E-13,nan,nan,nan,3XMM J174446.0-274733,1.26E-13,1.68E-14,2.46E-01,6.197229791,6.217029461,nan,nan,14.80971378,14.9395716,12.3,nan,-1.459336081
133,J175035.5-293556,XMMU J175035.2-293557,CV?,,Reasonable,267.64827,-29.5991,6.1,0.05,0.03,0.71,0.29,0.31,2,11,-1.48,5.117E+20,4.883E+20,9.944E+21,0.97,0.94,1.16,6.30E-13,3.61E-13,8.18E-13,6.16E-13,3.53E-13,7.99E-13,3.46E-12,2.08E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
135,J173354.4-291323,HD 159089,OL,"K5III, V~8.42, entirely optical loading",Good,263.47685,-29.2233,5.6,0.088,0.02,0.00,0.00,0.16,3,10,0.02,2.464E+20,2.259E+20,1.161E+21,3.42,0.71,0.47,5.77E-13,2.62E-13,5.41E-13,4.64E-13,2.11E-13,4.36E-13,2.32E-12,5.26E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
136,J175007.1-300152,OGLE BUL-SC5 134677/CXOGBS J175007.0-300154,Star,"Variable star, V 14.578, negligible optical loading",Good,267.52959,-30.0313,5.8,0.03,0.03,0.63,0.25,0.29,1,16,-2.05,6.264E+21,6.176E+21,1.867E+22,1.77,1.18,1.59,7.85E-13,4.23E-13,2.55E-12,5.30E-13,2.85E-13,1.72E-12,1.71E-12,1.71E-12,2CXO J175007.0-300153,1.01E-13,7.64E-14,1.26E-13,nan,nan,nan,,nan,nan,nan,13.17020124,13.56333618,nan,nan,nan,nan,14.6,nan,-0.556242637
140,J174311.0-270149,,,,Reasonable,265.79592,-27.0303,7.2,0.037,0.023,1.00,0.35,0.35,2,14,-2.01,1.833E+22,1.828E+22,2.792E+23,0.44,1.14,2.46,1.11E-12,7.13E-13,8.52E-12,9.85E-13,6.36E-13,7.60E-12,5.07E-12,3.15E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
146,J174028.8-271144,CXOGBS J174028.3-271136,CV,Classification from the GBS (Torres et al. 2014),Reasonable,265.12037,-27.1957,9.6,0.029,0.022,0.40,0.26,0.37,1,5,-1.63,1.715E+21,1.686E+21,1.016E+22,1.56,1.11,1.56,1.04E-12,6.17E-13,1.79E-12,8.92E-13,5.29E-13,1.53E-12,1.48E-12,1.12E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,20.9,nan,1.899674434
148,J173935.7-274018,[JBN2011] 342,,,Reasonable,264.89885,-27.6717,10.5,0.022,0.014,0.63,0.25,0.29,1,25,-1.49,3.558E+21,3.526E+21,8.826E+22,1.36,1.26,2.10,5.42E-13,3.63E-13,7.32E-12,4.59E-13,3.07E-13,6.19E-12,1.42E-12,9.01E-13,2CXO J173935.6-274023,6.08E-14,3.11E-14,8.89E-14,nan,nan,nan,,nan,nan,nan,16.81809113,13.48291294,nan,nan,nan,nan,22,16.5,2.32075644
180,J174718.1-304117,2CXO J174718.2-304110,,,Good,266.82567,-30.6881,8,0.066,0.028,0.91,0.24,0.25,1,13,-1.32,1.912E+21,1.879E+21,1.321E+23,-0.28,0.57,1.73,2.24E-12,1.01E-12,2.39E-12,2.22E-12,9.98E-13,2.37E-12,1.04E-11,4.42E-12,2CXO J174718.2-304110,3.06E-13,2.45E-13,3.63E-13,nan,nan,nan,,nan,nan,nan,14.88926325,6.968244028,nan,nan,nan,nan,nan,12.3,nan
184,J174533.1-305852,HD 161212,OL?,"G3V, V=8.86, some optical loading",Good,266.38832,-30.9812,11.2,0.04,0.03,0.00,0.00,0.29,1,16,-1.63,6.376E+20,6.085E+20,2.307E+21,3.16,0.92,0.69,3.04E-13,1.50E-13,4.86E-13,1.97E-13,9.71E-14,3.15E-13,1.03E-12,7.73E-13,2CXO J174533.2-305857,2.58E-13,2.13E-13,3.02E-13,nan,nan,nan,,nan,nan,nan,2.866373506,2.206023226,nan,nan,nan,nan,nan,nan,nan
190,J175020.7-302655,CXOGBS J175020.7-302652/CXB11,Star?,,Good,267.58643,-30.4487,7.1,0.06,0.04,0.27,0.15,0.21,3,16,-0.42,5.403E+20,5.202E+20,3.959E+21,2.48,0.92,1.05,4.50E-13,2.29E-13,7.82E-13,3.58E-13,1.82E-13,6.22E-13,1.76E-12,1.18E-12,2CXO J175020.7-302652,3.85E-13,3.09E-13,4.56E-13,nan,nan,nan,,nan,nan,nan,3.645531759,2.53515703,nan,nan,nan,nan,12.2,nan,-1.503747688
195,J175026.6-304937,,,,Good,267.61121,-30.827,7.6,0.05,0.04,0.86,0.31,0.32,2,15,0.22,1.479E+22,1.469E+22,4.286E+22,1.90,1.58,1.64,9.96E-13,6.67E-13,7.42E-12,5.31E-13,3.55E-13,3.96E-12,3.38E-12,2.70E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
198,J175211.8-300905,HD 316600,OL,"M2, V 8.77, entirely optical loading",Good,268.04918,-30.1514,5.1,0.022,0.017,0.09,0.07,0.19,1,13,-1.63,9.855E+19,8.311E+19,5.600E+20,3.49,0.71,0.40,3.21E-13,1.35E-13,2.05E-13,2.92E-13,1.23E-13,1.87E-13,5.92E-13,4.58E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
210,J175414.7-282153,[JBN2011] 123,,,Reasonable,268.56149,-28.3649,8.1,0.03,0.03,0.80,0.36,0.38,5,16,-0.01,1.287E+22,1.280E+22,5.865E+22,1.71,1.76,1.80,5.09E-13,4.49E-13,3.47E-12,3.16E-13,2.79E-13,2.15E-12,2.12E-12,2.12E-12,2CXO J175414.5-282150,0.00E+00,0.00E+00,1.01E-13,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
267,J173440.7-291929,[JBN2011] 242/ CxOGBS CX242,,,Good,263.66962,-29.325,6.1,0.06,0.04,0.90,0.26,0.26,3,16,0.40,1.894E+22,1.888E+22,5.248E+23,-0.27,0.61,2.33,2.92E-12,1.43E-12,1.88E-11,2.75E-12,1.35E-12,1.77E-11,1.11E-11,7.38E-12,2CXO J173440.8-291930,1.29E-13,8.24E-14,1.72E-13,nan,nan,nan,,nan,nan,nan,35.69130579,27.04405381,nan,nan,nan,nan,21,nan,2.814147621
294,J173808.6-292212,[JBN2011] 136,,,Good,264.53586,-29.3702,9.9,0.036,0.022,0.83,0.33,0.35,1,12,-1.48,3.287E+21,3.255E+21,4.026E+22,0.53,1.12,1.97,8.18E-13,5.36E-13,1.44E-12,7.83E-13,5.14E-13,1.38E-12,3.75E-12,2.29E-12,2CXO J173808.8-292217,3.84E-13,3.15E-13,4.52E-13,nan,nan,nan,,nan,nan,nan,5.565535527,3.541864223,nan,nan,nan,nan,nan,nan,nan
334,J174433.1-284432,CXO J174433.0-284427,LMXB,GRO J1744-28,Good,266.13808,-28.7424,5.5,0.09,0.05,0.90,0.26,0.26,1,17,0.10,1.823E+23,1.716E+23,2.165E+23,2.02,2.42,1.62,5.08E-12,3.85E-12,1.21E-10,1.09E-12,8.26E-13,2.60E-11,1.34E-11,7.47E-12,2CXO J174433.0-284426,3.86E-13,3.69E-13,4.04E-13,nan,nan,nan,3XMM J174433.1-284427,8.93E-14,8.37E-15,1.36E-04,20.26267472,11.29476064,nan,nan,187.4335496,105.5741051,nan,nan,nan
374,J174417.2-293942,3XMM J174417.2-293944,CV?,This work and other SBS papers,Good,266.07187,-29.6617,5.7,0.05,0.04,0.60,0.22,0.25,1,20,-1.63,2.158E+20,1.977E+20,1.924E+21,2.07,0.72,0.99,4.44E-13,1.90E-13,3.68E-13,4.16E-13,1.78E-13,3.45E-13,1.69E-12,1.35E-12,2CXO J174417.2-293944,nan,nan,nan,7.97E-14,7.11E-14,8.79E-14,3XMM J174417.2-293944,3.74E-13,1.28E-14,1.92E-02,nan,nan,22.36504537,18.06285684,4.952691506,3.967399452,13.5,nan,-1.002884917
417,J174938.8-290336,RFS 3/3XMM J174938.6-290333,,RFS 3 is radio source,Good,267.41176,-29.0601,7.4,0.06,0.04,0.50,0.23,0.28,2,16,0.11,8.156E+21,8.044E+21,1.413E+22,2.52,1.43,1.16,1.04E-12,6.62E-13,3.93E-12,3.72E-13,2.36E-13,1.40E-12,2.56E-12,1.71E-12,,nan,nan,nan,nan,nan,nan,3XMM J174938.6-290333,1.35E-13,8.90E-14,5.96E-01,nan,nan,nan,nan,19.99245289,18.73414084,13,nan,-1.021251394
423,J175029.1-290000,2RXP J175029.3-285954,,,Reasonable,267.62129,-29,6.2,0.04,0.024,1.00,0.39,0.39,1,14,-1.48,1.061E+22,1.055E+22,8.548E+22,0.26,0.98,2.33,1.34E-12,8.10E-13,3.85E-12,1.26E-12,7.59E-13,3.61E-12,5.48E-12,3.29E-12,2CXO J175029.0-290003,4.82E-13,4.60E-13,5.05E-13,nan,nan,nan,3XMM J175029.0-290002,9.35E-13,3.72E-14,6.40E-05,5.726710579,3.445237061,nan,nan,8.226554214,4.947377311,nan,nan,nan
546,J174822.5-303659,,,,Reasonable,267.09399,-30.6166,8.8,0.03,0.04,0.40,0.26,0.37,5,15,0.11,1.570E+21,1.546E+21,6.839E+23,0.54,1.23,1.94,4.42E-13,3.39E-13,3.49E-12,4.31E-13,3.30E-13,3.40E-12,2.94E-12,3.92E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
557,J174217.6-285651,[SBM2001]  24,,,Good,265.57372,-28.9476,9,0.022,0.017,1.00,0.32,0.32,1,19,-1.63,2.257E+22,2.143E+22,2.479E+22,2.67,1.78,1.07,1.62E-12,1.18E-12,8.88E-12,3.38E-13,2.46E-13,1.85E-12,1.25E-12,9.69E-13,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
558,J174047.0-283849,CXOGBSJ174046.5-283850/CX469,Star,,Good,265.19586,-28.6472,12.3,0.09,0.07,0.25,0.16,0.26,1,17,0.01,1.460E+21,1.426E+21,5.065E+21,2.54,1.14,1.07,3.61E-13,2.11E-13,7.93E-13,2.22E-13,1.30E-13,4.87E-13,2.73E-12,2.12E-12,2CXO J174046.5-283849,4.87E-14,4.19E-14,5.55E-14,nan,nan,nan,3XMM J174046.5-283851,4.71E-14,3.93E-15,3.97E-01,48.88472477,38.62255075,nan,nan,59.82032659,46.78896706,13,nan,-0.993837353
592,J173918.1-292351,3XMM J173918.2-292349,,,Reasonable,264.82569,-29.3977,8.2,0.06,0.05,1.00,0.35,0.35,1,10,-1.63,9.419E+21,9.374E+21,2.205E+23,-0.10,0.77,1.96,2.18E-12,1.20E-12,5.08E-12,2.10E-12,1.15E-12,4.88E-12,9.56E-12,7.97E-12,,nan,nan,nan,nan,nan,nan,3XMM J173918.2-292349,1.54E-12,5.14E-14,1.72E-01,nan,nan,nan,nan,9.267399983,7.730137727,nan,nan,nan
598,J174148.8-293923,,,,Reasonable,265.45346,-29.6564,7.3,0.03,0.04,0.57,0.26,0.31,1,24,-2.05,4.384E+20,4.157E+20,1.971E+22,0.88,1.24,1.76,3.46E-13,2.84E-13,7.31E-13,3.40E-13,2.79E-13,7.19E-13,2.19E-12,2.92E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
657,J175359.6-292905,[JTH2014] CXB2,LMXB?/CV?,,Good,268.49848,-29.4848,5.9,0.056,0.026,0.67,0.21,0.23,2,10,-1.34,8.195E+21,8.026E+21,1.748E+22,2.06,1.24,1.36,1.68E-12,8.52E-13,6.43E-12,8.97E-13,4.56E-13,3.44E-12,2.96E-12,1.37E-12,2CXO J175359.8-292906,1.25E-12,1.14E-12,1.37E-12,nan,nan,nan,,nan,nan,nan,1.925213694,0.912013861,nan,nan,nan,nan,21.7,16.3,2.521291711
669,J173908.4-282038,[JBN2011] 126/CXOGBS CX126,,,Good,264.78534,-28.3441,6.6,0.1,0.07,0.11,0.09,0.22,2,18,0.53,6.613E+19,5.119E+19,3.393E+20,3.37,0.75,0.51,2.35E-13,1.02E-13,1.65E-13,2.21E-13,9.61E-14,1.56E-13,2.70E-12,1.89E-12,2CXO J173908.3-282041,5.49E-14,4.75E-14,6.23E-14,nan,nan,nan,,nan,nan,nan,24.99137527,17.82066816,nan,nan,nan,nan,14,10.2,-0.598797115
707,J175233.3-293944,CXOGBS CXB12,,"Symbiotic star, Wevers+17",Good,268.13904,-29.6623,6,0.06,0.04,0.40,0.18,0.24,1,17,-1.63,4.787E+20,4.558E+20,4.394E+21,1.47,0.94,1.25,4.48E-13,2.53E-13,5.34E-13,4.24E-13,2.40E-13,5.06E-13,2.92E-12,1.95E-12,2CXO J175233.2-293946,1.46E-13,1.41E-13,1.50E-13,nan,nan,nan,3XMM J175233.2-293944,1.25E-13,2.04E-14,2.06E-01,15.06713264,10.0557047,nan,nan,26.38692854,18.10725858,13,nan,-0.964319788
714,J175328.0-295715,[JTH2014] CXB51,,,Good,268.36683,-29.9543,7.8,0.04,0.05,0.33,0.21,0.32,6,11,0.50,1.948E+20,1.768E+20,2.127E+21,2.34,1.34,1.22,3.49E-13,2.18E-13,4.24E-13,3.22E-13,2.01E-13,3.91E-13,1.22E-12,1.52E-12,2CXO J175327.8-295718,2.29E-13,1.76E-13,2.83E-13,nan,nan,nan,3XMM J175327.8-295716,2.37E-13,3.09E-14,4.92E-01,4.001746997,5.089495554,nan,nan,5.723630417,7.191077676,nan,nan,nan
731,J175639.3-280840,OGLE BLG-ECL-199277,Ecl-Bin,"No Gaia counterpart, consistent with X-ray hardness indicating high absorption",Good,269.16385,-28.1446,7.8,0.027,0.021,1.00,0.35,0.35,1,16,-1.63,3.172E+22,3.147E+22,5.312E+22,1.89,1.88,1.70,1.41E-12,9.95E-13,1.24E-11,6.37E-13,4.49E-13,5.61E-12,2.33E-12,1.81E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
738,J175700.4-280739,HD 163371,Star,"A1V, V 9.37, negligible optical loading",Reasonable,269.25173,-28.1277,9.5,0.06,0.04,0.86,0.31,0.32,1,15,-1.63,1.090E+20,9.401E+19,2.415E+21,1.03,0.83,0.71,5.73E-13,2.82E-13,6.31E-13,5.70E-13,2.80E-13,6.27E-13,3.83E-12,2.55E-12,2CXO J175700.5-280735,1.08E-14,4.59E-15,1.67E-14,nan,nan,nan,,nan,nan,nan,239.0394695,210.5406556,nan,nan,nan,nan,nan,nan,nan
744,J173757.2-275210,CXOGBS CX167,,,Good,264.48836,-27.8695,8.8,0.031,0.019,0.50,0.26,0.33,1,15,-1.48,1.298E+21,1.269E+21,1.530E+22,0.90,1.01,1.42,6.52E-13,3.72E-13,8.34E-13,6.25E-13,3.57E-13,8.00E-13,2.37E-12,1.45E-12,2CXO J173757.3-275215,4.62E-14,3.16E-14,6.08E-14,nan,nan,nan,,nan,nan,nan,33.23678072,22.91357525,nan,nan,nan,nan,11.4,8.4,-1.695434939
771,J175737.8-280952,[JTH2014] CXB19,,,Good,269.40788,-28.1645,6.4,0.03,0.04,0.67,0.30,0.34,6,18,-1.14,2.433E+21,2.407E+21,5.012E+22,1.18,1.24,1.85,6.89E-13,4.27E-13,2.76E-12,6.22E-13,3.86E-13,2.49E-12,2.03E-12,2.71E-12,2CXO J175737.9-280953,9.56E-14,7.34E-14,1.18E-13,nan,nan,nan,,nan,nan,nan,14.80661023,20.04146924,nan,nan,nan,nan,18,12.9,0.878137379
775,J173540.8-302019,HD 316032,OL,"M0, V=8.99, entirely optical loading",Good,263.92013,-30.3386,4.5,0.12,0.06,0.00,0.00,0.15,3,12,0.15,1.317E+20,1.148E+20,6.095E+20,3.64,0.47,0.31,9.24E-13,3.19E-13,5.97E-13,8.11E-13,2.80E-13,5.23E-13,3.23E-12,1.62E-12,,nan,nan,nan,nan,nan,nan,,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
784,J173303.3-293903,HD 158902,OL,"B3II, V 7.217, entirely optical loading",Good,263.26399,-29.6509,4.8,0.05,0.04,0.00,0.00,0.26,2,10,-1.18,3.387E+20,3.174E+20,1.471E+21,3.37,0.83,0.52,6.51E-13,2.97E-13,6.86E-13,4.90E-13,2.23E-13,5.17E-13,1.30E-12,1.04E-12,2CXO J173303.4-293902,9.99E-15,4.24E-15,1.57E-14,nan,nan,nan,,nan,nan,nan,77.4056794,76.29454914,nan,nan,nan,nan,nan,nan,nan
803,J175432.1-292825,CXOGBS J175432.1-292824,Star,Tycho,Good,268.63396,-29.4736,5.2,0.13,0.08,0.25,0.10,0.14,5,21,0.81,1.090E+21,1.062E+21,4.302E+21,2.03,0.63,1.20,1.06E-12,4.05E-13,1.41E-12,8.42E-13,3.22E-13,1.12E-12,4.80E-12,2.95E-12,2CXO J175432.1-292824,3.41E-13,2.93E-13,3.87E-13,nan,nan,nan,,nan,nan,nan,11.6969936,7.383623706,nan,nan,nan,nan,11.2,nan,-1.469120826
807,J175516.9-293654,2XMM J175516.6-293655,,,Good,268.82043,-29.615,6.1,0.03,0.03,0.80,0.36,0.38,5,13,-1.36,1.790E+22,1.784E+22,1.344E+23,1.10,1.51,2.26,1.45E-12,9.15E-13,1.97E-11,1.13E-12,7.13E-13,1.54E-11,3.06E-12,3.06E-12,,nan,nan,nan,nan,nan,nan,3XMM J175516.5-293653,6.81E-13,5.08E-14,3.24E-02,nan,nan,nan,nan,5.594200131,5.609739468,nan,nan,nan
